Ly$\alpha$ emission as a sensitive probe of feedback-regulated LyC escape from dwarf galaxies

Ly$\alpha$ emission is an exceptionally informative tracer of the life cycle of evolving galaxies and the escape of ionising photons. However, theoretical studies of Ly$\alpha$ emission are often limited by insufficient numerical resolution, incomplete sets of physical models, and poor line-of-sight (LOS) statistics. To overcome such limitations, we utilize here the novel PANDORA suite of high-resolution dwarf galaxy simulations that include a comprehensive set of state-of-the-art physical models for ionizing radiation, magnetic fields, supernova feedback and cosmic rays. We post-process the simulations with the radiative transfer code \textsc{RASCAS} to generate synthetic observations and compare to observed properties of Ly$\alpha$ emitters. Our simulated Ly$\alpha$ haloes are more extended than the spatial region from which the intrinsic emission emanates and our spatially resolved maps of spectral parameters of the Ly$\alpha$ emission are very sensitive to the underlying spatial distribution and kinematics of neutral hydrogen. Ly$\alpha$ and LyC emission display strongly varying signatures along different LOS depending on how each LOS intersects low-density channels generated by stellar feedback. Comparing galaxies simulated with different physics, we find the Ly$\alpha$ signatures to exhibit systematic offsets determined by the different levels of feedback strength and the clumpiness of the neutral gas. Despite this variance, and regardless of the different physics included in each model, we find universal correlations between Ly$\alpha$ observables and LyC escape fraction, demonstrating a robust connection between Ly$\alpha$ and LyC emission. Ly$\alpha$ observations from a large sample of dwarf galaxies should thus give strong constraints on their stellar feedback-regulated LyC escape and confirm their important role for the reionization of the Universe.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
